Confinement of the Crab Nebula with tangled magnetic field by its supernova remnant

A pulsar wind is a relativistic outflow dominated by Poynting energy at its base. Based on the standard ideal magnetohydrodynamic (MHD) model of pulsar wind nebulae (PWNe) with the ordered magnetic field, the observed slow expansion $v_{\rm PWN} \ll c$ requires the wind to be dominated by kinetic energy at the upstream of its termination shock, which conflicts with the pulsar wind theory ($\sigma$-problem). In this paper, we extend the standard model of PWNe by phenomenologically taking into account conversion of the ordered to turbulent magnetic field and dissipation of the turbulent magnetic field. Disordering of the magnetic structure is inferred from the recent three-dimensional relativistic ideal MHD simulations, while magnetic dissipation is a non-ideal MHD effect requiring a finite resistivity. We apply this model to the Crab Nebula and find that the conversion effect is important for the flow deceleration, while the dissipation effect is not. Even for Poynting-dominated pulsar wind, we obtain the Crab Nebula's $v_{\rm PWN}$ by adopting a finite conversion time-scale of $\sim 0.3$ yr. Magnetic dissipation primarily affects the synchrotron radiation properties. Any values of the pulsar wind magnetization $\sigma_{\rm w}$ are allowed within the present model of the PWN dynamics alone, and even a small termination shock radius of $\ll 0.1$ pc reproduces the observed dynamical features of the Crab Nebula. In order to establish a high-$\sigma_{\rm w}$ model of PWNe, it is important to extend the present model by taking into account the broadband spectrum and its spacial profiles.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
